Conjugacy in Baumslag's group, generic case complexity, and division in power circuits

The conjugacy problem belongs to algorithmic group theory. It is the following question: given two words x, y over generators of a fixed group G, decide whether x and y are conjugated, i.e., whether there exists some z such that zxz^{-1} = y in G. The conjugacy problem is more difficult than the word problem, in general. We investigate the complexity of the conjugacy problem for two prominent groups: the Baumslag-Solitar group BS(1,2) and the Baumslag(-Gersten) group G(1,2). The conjugacy problem in BS(1,2) is TC^0-complete. To the best of our knowledge BS(1,2) is the first natural infinite non-commutative group where such a precise and low complexity is shown. The Baumslag group G(1,2) is an HNN-extension of BS(1,2). We show that the conjugacy problem is decidable (which has been known before); but our results go far beyond decidability. In particular, we are able to show that conjugacy in G(1,2) can be solved in polynomial time in a strongly generic setting. This means that essentially for all inputs conjugacy in G(1,2) can be decided efficiently. In contrast, we show that under a plausible assumption the average case complexity of the same problem is non-elementary. Moreover, we provide a lower bound for the conjugacy problem in G(1,2) by reducing the division problem in power circuits to the conjugacy problem in G(1,2). The complexity of the division problem in power circuits is an open and interesting problem in integer arithmetic.

==> experiments2.csv <==
n	anz	num			ratio			factor
2	19501139	1000000000		0.019501139		0.0
3	3887178	1000000000		0.003887178		0.1993308186
4	779993	1000000000		0.000779993		0.2006579066
5	167304	1000000000		0.000167304		0.2144942326
6	37537	1000000000		0.000037537		0.2243640319
7	8652	1000000000		0.000008652		0.2304925807
8	1980	1000000000		0.00000198		0.2288488211
9	470	1000000000		0.00000047		0.2373737374
10	125	1000000000		0.000000125		0.2659574468
11	34	1000000000		0.000000034		0.272
12	9	1000000000		0.000000009		0.2647058824

 

